Anchor regression: heterogeneous data meets causality

We consider the problem of predicting a response variable from a set of covariates on a data set that differs in distribution from the training data. Causal parameters are optimal in terms of predictive accuracy if in the new distribution either many variables are affected by interventions or only some variables are affected, but the perturbations are strong. If the training and test distributions differ by a shift, causal parameters might be too conservative to perform well on the above task. This motivates anchor regression, a method that makes use of exogeneous variables to solve a relaxation of the causal minimax problem by considering a modification of the least-squares loss. The procedure naturally provides an interpolation between the solutions of ordinary least squares and two-stage least squares. We prove that the estimator satisfies predictive guarantees in terms of distributional robustness against shifts in a linear class; these guarantees are valid even if the instrumental variables assumptions are violated. If anchor regression and least squares provide the same answer (anchor stability), we establish that OLS parameters are invariant under certain distributional changes. Anchor regression is shown empirically to improve replicability and protect against distributional shifts.

==> bike-sharing/day.csv <==
instant,dteday,season,yr,mnth,holiday,weekday,workingday,weathersit,temp,atemp,hum,windspeed,casual,registered,cnt
1,2011-01-01,1,0,1,0,6,0,2,0.344167,0.363625,0.805833,0.160446,331,654,985
2,2011-01-02,1,0,1,0,0,0,2,0.363478,0.353739,0.696087,0.248539,131,670,801
3,2011-01-03,1,0,1,0,1,1,1,0.196364,0.189405,0.437273,0.248309,120,1229,1349
4,2011-01-04,1,0,1,0,2,1,1,0.2,0.212122,0.590435,0.160296,108,1454,1562
5,2011-01-05,1,0,1,0,3,1,1,0.226957,0.22927,0.436957,0.1869,82,1518,1600
6,2011-01-06,1,0,1,0,4,1,1,0.204348,0.233209,0.518261,0.0895652,88,1518,1606
7,2011-01-07,1,0,1,0,5,1,2,0.196522,0.208839,0.498696,0.168726,148,1362,1510
8,2011-01-08,1,0,1,0,6,0,2,0.165,0.162254,0.535833,0.266804,68,891,959
9,2011-01-09,1,0,1,0,0,0,1,0.138333,0.116175,0.434167,0.36195,54,768,822
10,2011-01-10,1,0,1,0,1,1,1,0.150833,0.150888,0.482917,0.223267,41,1280,1321
11,2011-01-11,1,0,1,0,2,1,2,0.169091,0.191464,0.686364,0.122132,43,1220,1263
12,2011-01-12,1,0,1,0,3,1,1,0.172727,0.160473,0.599545,0.304627,25,1137,1162
13,2011-01-13,1,0,1,0,4,1,1,0.165,0.150883,0.470417,0.301,38,1368,1406
14,2011-01-14,1,0,1,0,5,1,1,0.16087,0.188413,0.537826,0.126548,54,1367,1421
15,2011-01-15,1,0,1,0,6,0,2,0.233333,0.248112,0.49875,0.157963,222,1026,1248
16,2011-01-16,1,0,1,0,0,0,1,0.231667,0.234217,0.48375,0.188433,251,953,1204
17,2011-01-17,1,0,1,1,1,0,2,0.175833,0.176771,0.5375,0.194017,117,883,1000
18,2011-01-18,1,0,1,0,2,1,2,0.216667,0.232333,0.861667,0.146775,9,674,683
19,2011-01-19,1,0,1,0,3,1,2,0.292174,0.298422,0.741739,0.208317,78,1572,1650
20,2011-01-20,1,0,1,0,4,1,2,0.261667,0.25505,0.538333,0.195904,83,1844,1927
21,2011-01-21,1,0,1,0,5,1,1,0.1775,0.157833,0.457083,0.353242,75,1468,1543
22,2011-01-22,1,0,1,0,6,0,1,0.0591304,0.0790696,0.4,0.17197,93,888,981
23,2011-01-23,1,0,1,0,0,0,1,0.0965217,0.0988391,0.436522,0.2466,150,836,986
24,2011-01-24,1,0,1,0,1,1,1,0.0973913,0.11793,0.491739,0.15833,86,1330,1416
25,2011-01-25,1,0,1,0,2,1,2,0.223478,0.234526,0.616957,0.129796,186,1799,1985
26,2011-01-26,1,0,1,0,3,1,3,0.2175,0.2036,0.8625,0.29385,34,472,506
27,2011-01-27,1,0,1,0,4,1,1,0.195,0.2197,0.6875,0.113837,15,416,431
28,2011-01-28,1,0,1,0,5,1,2,0.203478,0.223317,0.793043,0.1233,38,1129,1167
29,2011-01-29,1,0,1,0,6,0,1,0.196522,0.212126,0.651739,0.145365,123,975,1098
30,2011-01-30,1,0,1,0,0,0,1,0.216522,0.250322,0.722174,0.0739826,140,956,1096
31,2011-01-31,1,0,1,0,1,1,2,0.180833,0.18625,0.60375,0.187192,42,1459,1501
32,2011-02-01,1,0,2,0,2,1,2,0.192174,0.23453,0.829565,0.053213,47,1313,1360
33,2011-02-02,1,0,2,0,3,1,2,0.26,0.254417,0.775417,0.264308,72,1454,1526
34,2011-02-03,1,0,2,0,4,1,1,0.186957,0.177878,0.437826,0.277752,61,1489,1550
35,2011-02-04,1,0,2,0,5,1,2,0.211304,0.228587,0.585217,0.127839,88,1620,1708
36,2011-02-05,1,0,2,0,6,0,2,0.233333,0.243058,0.929167,0.161079,100,905,1005
37,2011-02-06,1,0,2,0,0,0,1,0.285833,0.291671,0.568333,0.1418,354,1269,1623
38,2011-02-07,1,0,2,0,1,1,1,0.271667,0.303658,0.738333,0.0454083,120,1592,1712
39,2011-02-08,1,0,2,0,2,1,1,0.220833,0.198246,0.537917,0.36195,64,1466,1530
40,2011-02-09,1,0,2,0,3,1,2,0.134783,0.144283,0.494783,0.188839,53,1552,1605
41,2011-02-10,1,0,2,0,4,1,1,0.144348,0.149548,0.437391,0.221935,47,1491,1538
42,2011-02-11,1,0,2,0,5,1,1,0.189091,0.213509,0.506364,0.10855,149,1597,1746
43,2011-02-12,1,0,2,0,6,0,1,0.2225,0.232954,0.544167,0.203367,288,1184,1472
44,2011-02-13,1,0,2,0,0,0,1,0.316522,0.324113,0.457391,0.260883,397,1192,1589
45,2011-02-14,1,0,2,0,1,1,1,0.415,0.39835,0.375833,0.417908,208,1705,1913
46,2011-02-15,1,0,2,0,2,1,1,0.266087,0.254274,0.314348,0.291374,140,1675,1815
47,2011-02-16,1,0,2,0,3,1,1,0.318261,0.3162,0.423478,0.251791,218,1897,2115
48,2011-02-17,1,0,2,0,4,1,1,0.435833,0.428658,0.505,0.230104,259,2216,2475
49,2011-02-18,1,0,2,0,5,1,1,0.521667,0.511983,0.516667,0.264925,579,2348,2927
50,2011-02-19,1,0,2,0,6,0,1,0.399167,0.391404,0.187917,0.507463,532,1103,1635
51,2011-02-20,1,0,2,0,0,0,1,0.285217,0.27733,0.407826,0.223235,639,1173,1812
52,2011-02-21,1,0,2,1,1,0,2,0.303333,0.284075,0.605,0.307846,195,912,1107
53,2011-02-22,1,0,2,0,2,1,1,0.182222,0.186033,0.577778,0.195683,74,1376,1450
54,2011-02-23,1,0,2,0,3,1,1,0.221739,0.245717,0.423043,0.094113,139,1778,1917
55,2011-02-24,1,0,2,0,4,1,2,0.295652,0.289191,0.697391,0.250496,100,1707,1807
56,2011-02-25,1,0,2,0,5,1,2,0.364348,0.350461,0.712174,0.346539,120,1341,1461
57,2011-02-26,1,0,2,0,6,0,1,0.2825,0.282192,0.537917,0.186571,424,1545,1969
58,2011-02-27,1,0,2,0,0,0,1,0.343478,0.351109,0.68,0.125248,694,1708,2402
59,2011-02-28,1,0,2,0,1,1,2,0.407273,0.400118,0.876364,0.289686,81,1365,1446
60,2011-03-01,1,0,3,0,2,1,1,0.266667,0.263879,0.535,0.216425,137,1714,1851
61,2011-03-02,1,0,3,0,3,1,1,0.335,0.320071,0.449583,0.307833,231,1903,2134
62,2011-03-03,1,0,3,0,4,1,1,0.198333,0.200133,0.318333,0.225754,123,1562,1685
63,2011-03-04,1,0,3,0,5,1,2,0.261667,0.255679,0.610417,0.203346,214,1730,1944
64,2011-03-05,1,0,3,0,6,0,2,0.384167,0.378779,0.789167,0.251871,640,1437,2077
65,2011-03-06,1,0,3,0,0,0,2,0.376522,0.366252,0.948261,0.343287,114,491,605
66,2011-03-07,1,0,3,0,1,1,1,0.261739,0.238461,0.551304,0.341352,244,1628,1872
67,2011-03-08,1,0,3,0,2,1,1,0.2925,0.3024,0.420833,0.12065,316,1817,2133
68,2011-03-09,1,0,3,0,3,1,2,0.295833,0.286608,0.775417,0.22015,191,1700,1891
69,2011-03-10,1,0,3,0,4,1,3,0.389091,0.385668,0,0.261877,46,577,623
70,2011-03-11,1,0,3,0,5,1,2,0.316522,0.305,0.649565,0.23297,247,1730,1977
71,2011-03-12,1,0,3,0,6,0,1,0.329167,0.32575,0.594583,0.220775,724,1408,2132
72,2011-03-13,1,0,3,0,0,0,1,0.384348,0.380091,0.527391,0.270604,982,1435,2417
73,2011-03-14,1,0,3,0,1,1,1,0.325217,0.332,0.496957,0.136926,359,1687,2046
74,2011-03-15,1,0,3,0,2,1,2,0.317391,0.318178,0.655652,0.184309,289,1767,2056
75,2011-03-16,1,0,3,0,3,1,2,0.365217,0.36693,0.776522,0.203117,321,1871,2192
76,2011-03-17,1,0,3,0,4,1,1,0.415,0.410333,0.602917,0.209579,424,2320,2744
77,2011-03-18,1,0,3,0,5,1,1,0.54,0.527009,0.525217,0.231017,884,2355,3239
78,2011-03-19,1,0,3,0,6,0,1,0.4725,0.466525,0.379167,0.368167,1424,1693,3117
79,2011-03-20,1,0,3,0,0,0,1,0.3325,0.32575,0.47375,0.207721,1047,1424,2471
80,2011-03-21,2,0,3,0,1,1,2,0.430435,0.409735,0.737391,0.288783,401,1676,2077
81,2011-03-22,2,0,3,0,2,1,1,0.441667,0.440642,0.624583,0.22575,460,2243,2703
82,2011-03-23,2,0,3,0,3,1,2,0.346957,0.337939,0.839565,0.234261,203,1918,2121
83,2011-03-24,2,0,3,0,4,1,2,0.285,0.270833,0.805833,0.243787,166,1699,1865
84,2011-03-25,2,0,3,0,5,1,1,0.264167,0.256312,0.495,0.230725,300,1910,2210
85,2011-03-26,2,0,3,0,6,0,1,0.265833,0.257571,0.394167,0.209571,981,1515,2496
86,2011-03-27,2,0,3,0,0,0,2,0.253043,0.250339,0.493913,0.1843,472,1221,1693
87,2011-03-28,2,0,3,0,1,1,1,0.264348,0.257574,0.302174,0.212204,222,1806,2028
88,2011-03-29,2,0,3,0,2,1,1,0.3025,0.292908,0.314167,0.226996,317,2108,2425
89,2011-03-30,2,0,3,0,3,1,2,0.3,0.29735,0.646667,0.172888,168,1368,1536
90,2011-03-31,2,0,3,0,4,1,3,0.268333,0.257575,0.918333,0.217646,179,1506,1685
91,2011-04-01,2,0,4,0,5,1,2,0.3,0.283454,0.68625,0.258708,307,1920,2227
92,2011-04-02,2,0,4,0,6,0,2,0.315,0.315637,0.65375,0.197146,898,1354,2252
93,2011-04-03,2,0,4,0,0,0,1,0.378333,0.378767,0.48,0.182213,1651,1598,3249
94,2011-04-04,2,0,4,0,1,1,1,0.573333,0.542929,0.42625,0.385571,734,2381,3115
95,2011-04-05,2,0,4,0,2,1,2,0.414167,0.39835,0.642083,0.388067,167,1628,1795
96,2011-04-06,2,0,4,0,3,1,1,0.390833,0.387608,0.470833,0.263063,413,2395,2808
97,2011-04-07,2,0,4,0,4,1,1,0.4375,0.433696,0.602917,0.162312,571,2570,3141
98,2011-04-08,2,0,4,0,5,1,2,0.335833,0.324479,0.83625,0.226992,172,1299,1471
99,2011-04-09,2,0,4,0,6,0,2,0.3425,0.341529,0.8775,0.133083,879,1576,2455
100,2011-04-10,2,0,4,0,0,0,2,0.426667,0.426737,0.8575,0.146767,1188,1707,2895
101,2011-04-11,2,0,4,0,1,1,2,0.595652,0.565217,0.716956,0.324474,855,2493,3348
102,2011-04-12,2,0,4,0,2,1,2,0.5025,0.493054,0.739167,0.274879,257,1777,2034
103,2011-04-13,2,0,4,0,3,1,2,0.4125,0.417283,0.819167,0.250617,209,1953,2162
104,2011-04-14,2,0,4,0,4,1,1,0.4675,0.462742,0.540417,0.1107,529,2738,3267
105,2011-04-15,2,0,4,1,5,0,1,0.446667,0.441913,0.67125,0.226375,642,2484,3126
106,2011-04-16,2,0,4,0,6,0,3,0.430833,0.425492,0.888333,0.340808,121,674,795
107,2011-04-17,2,0,4,0,0,0,1,0.456667,0.445696,0.479583,0.303496,1558,2186,3744
108,2011-04-18,2,0,4,0,1,1,1,0.5125,0.503146,0.5425,0.163567,669,2760,3429
109,2011-04-19,2,0,4,0,2,1,2,0.505833,0.489258,0.665833,0.157971,409,2795,3204
110,2011-04-20,2,0,4,0,3,1,1,0.595,0.564392,0.614167,0.241925,613,3331,3944
111,2011-04-21,2,0,4,0,4,1,1,0.459167,0.453892,0.407083,0.325258,745,3444,4189
112,2011-04-22,2,0,4,0,5,1,2,0.336667,0.321954,0.729583,0.219521,177,1506,1683
113,2011-04-23,2,0,4,0,6,0,2,0.46,0.450121,0.887917,0.230725,1462,2574,4036
114,2011-04-24,2,0,4,0,0,0,2,0.581667,0.551763,0.810833,0.192175,1710,2481,4191
115,2011-04-25,2,0,4,0,1,1,1,0.606667,0.5745,0.776667,0.185333,773,3300,4073
116,2011-04-26,2,0,4,0,2,1,1,0.631667,0.594083,0.729167,0.3265,678,3722,4400
117,2011-04-27,2,0,4,0,3,1,2,0.62,0.575142,0.835417,0.3122,547,3325,3872
118,2011-04-28,2,0,4,0,4,1,2,0.6175,0.578929,0.700833,0.320908,569,3489,4058
119,2011-04-29,2,0,4,0,5,1,1,0.51,0.497463,0.457083,0.240063,878,3717,4595
120,2011-04-30,2,0,4,0,6,0,1,0.4725,0.464021,0.503333,0.235075,1965,3347,5312
121,2011-05-01,2,0,5,0,0,0,2,0.451667,0.448204,0.762083,0.106354,1138,2213,3351
122,2011-05-02,2,0,5,0,1,1,2,0.549167,0.532833,0.73,0.183454,847,3554,4401
123,2011-05-03,2,0,5,0,2,1,2,0.616667,0.582079,0.697083,0.342667,603,3848,4451
124,2011-05-04,2,0,5,0,3,1,2,0.414167,0.40465,0.737083,0.328996,255,2378,2633
125,2011-05-05,2,0,5,0,4,1,1,0.459167,0.441917,0.444167,0.295392,614,3819,4433
126,2011-05-06,2,0,5,0,5,1,1,0.479167,0.474117,0.59,0.228246,894,3714,4608
127,2011-05-07,2,0,5,0,6,0,1,0.52,0.512621,0.54125,0.16045,1612,3102,4714
128,2011-05-08,2,0,5,0,0,0,1,0.528333,0.518933,0.631667,0.0746375,1401,2932,4333
129,2011-05-09,2,0,5,0,1,1,1,0.5325,0.525246,0.58875,0.176,664,3698,4362
130,2011-05-10,2,0,5,0,2,1,1,0.5325,0.522721,0.489167,0.115671,694,4109,4803
131,2011-05-11,2,0,5,0,3,1,1,0.5425,0.5284,0.632917,0.120642,550,3632,4182
132,2011-05-12,2,0,5,0,4,1,1,0.535,0.523363,0.7475,0.189667,695,4169,4864
133,2011-05-13,2,0,5,0,5,1,2,0.5125,0.4943,0.863333,0.179725,692,3413,4105
134,2011-05-14,2,0,5,0,6,0,2,0.520833,0.500629,0.9225,0.13495,902,2507,3409
135,2011-05-15,2,0,5,0,0,0,2,0.5625,0.536,0.867083,0.152979,1582,2971,4553
136,2011-05-16,2,0,5,0,1,1,1,0.5775,0.550512,0.787917,0.126871,773,3185,3958
137,2011-05-17,2,0,5,0,2,1,2,0.561667,0.538529,0.837917,0.277354,678,3445,4123
138,2011-05-18,2,0,5,0,3,1,2,0.55,0.527158,0.87,0.201492,536,3319,3855
139,2011-05-19,2,0,5,0,4,1,2,0.530833,0.510742,0.829583,0.108213,735,3840,4575
140,2011-05-20,2,0,5,0,5,1,1,0.536667,0.529042,0.719583,0.125013,909,4008,4917
141,2011-05-21,2,0,5,0,6,0,1,0.6025,0.571975,0.626667,0.12065,2258,3547,5805
142,2011-05-22,2,0,5,0,0,0,1,0.604167,0.5745,0.749583,0.148008,1576,3084,4660
143,2011-05-23,2,0,5,0,1,1,2,0.631667,0.590296,0.81,0.233842,836,3438,4274
144,2011-05-24,2,0,5,0,2,1,2,0.66,0.604813,0.740833,0.207092,659,3833,4492
145,2011-05-25,2,0,5,0,3,1,1,0.660833,0.615542,0.69625,0.154233,740,4238,4978
146,2011-05-26,2,0,5,0,4,1,1,0.708333,0.654688,0.6775,0.199642,758,3919,4677
147,2011-05-27,2,0,5,0,5,1,1,0.681667,0.637008,0.65375,0.240679,871,3808,4679
148,2011-05-28,2,0,5,0,6,0,1,0.655833,0.612379,0.729583,0.230092,2001,2757,4758
149,2011-05-29,2,0,5,0,0,0,1,0.6675,0.61555,0.81875,0.213938,2355,2433,4788
150,2011-05-30,2,0,5,1,1,0,1,0.733333,0.671092,0.685,0.131225,1549,2549,4098
151,2011-05-31,2,0,5,0,2,1,1,0.775,0.725383,0.636667,0.111329,673,3309,3982
152,2011-06-01,2,0,6,0,3,1,2,0.764167,0.720967,0.677083,0.207092,513,3461,3974
153,2011-06-02,2,0,6,0,4,1,1,0.715,0.643942,0.305,0.292287,736,4232,4968
154,2011-06-03,2,0,6,0,5,1,1,0.62,0.587133,0.354167,0.253121,898,4414,5312
155,2011-06-04,2,0,6,0,6,0,1,0.635,0.594696,0.45625,0.123142,1869,3473,5342
156,2011-06-05,2,0,6,0,0,0,2,0.648333,0.616804,0.6525,0.138692,1685,3221,4906
157,2011-06-06,2,0,6,0,1,1,1,0.678333,0.621858,0.6,0.121896,673,3875,4548
158,2011-06-07,2,0,6,0,2,1,1,0.7075,0.65595,0.597917,0.187808,763,4070,4833
159,2011-06-08,2,0,6,0,3,1,1,0.775833,0.727279,0.622083,0.136817,676,3725,4401
160,2011-06-09,2,0,6,0,4,1,2,0.808333,0.757579,0.568333,0.149883,563,3352,3915
161,2011-06-10,2,0,6,0,5,1,1,0.755,0.703292,0.605,0.140554,815,3771,4586
162,2011-06-11,2,0,6,0,6,0,1,0.725,0.678038,0.654583,0.15485,1729,3237,4966
163,2011-06-12,2,0,6,0,0,0,1,0.6925,0.643325,0.747917,0.163567,1467,2993,4460
164,2011-06-13,2,0,6,0,1,1,1,0.635,0.601654,0.494583,0.30535,863,4157,5020
165,2011-06-14,2,0,6,0,2,1,1,0.604167,0.591546,0.507083,0.269283,727,4164,4891
166,2011-06-15,2,0,6,0,3,1,1,0.626667,0.587754,0.471667,0.167912,769,4411,5180
167,2011-06-16,2,0,6,0,4,1,2,0.628333,0.595346,0.688333,0.206471,545,3222,3767
168,2011-06-17,2,0,6,0,5,1,1,0.649167,0.600383,0.735833,0.143029,863,3981,4844
169,2011-06-18,2,0,6,0,6,0,1,0.696667,0.643954,0.670417,0.119408,1807,3312,5119
170,2011-06-19,2,0,6,0,0,0,2,0.699167,0.645846,0.666667,0.102,1639,3105,4744
171,2011-06-20,2,0,6,0,1,1,2,0.635,0.595346,0.74625,0.155475,699,3311,4010
172,2011-06-21,3,0,6,0,2,1,2,0.680833,0.637646,0.770417,0.171025,774,4061,4835
173,2011-06-22,3,0,6,0,3,1,1,0.733333,0.693829,0.7075,0.172262,661,3846,4507
174,2011-06-23,3,0,6,0,4,1,2,0.728333,0.693833,0.703333,0.238804,746,4044,4790
175,2011-06-24,3,0,6,0,5,1,1,0.724167,0.656583,0.573333,0.222025,969,4022,4991
176,2011-06-25,3,0,6,0,6,0,1,0.695,0.643313,0.483333,0.209571,1782,3420,5202
177,2011-06-26,3,0,6,0,0,0,1,0.68,0.637629,0.513333,0.0945333,1920,3385,5305
178,2011-06-27,3,0,6,0,1,1,2,0.6825,0.637004,0.658333,0.107588,854,3854,4708
179,2011-06-28,3,0,6,0,2,1,1,0.744167,0.692558,0.634167,0.144283,732,3916,4648
180,2011-06-29,3,0,6,0,3,1,1,0.728333,0.654688,0.497917,0.261821,848,4377,5225
181,2011-06-30,3,0,6,0,4,1,1,0.696667,0.637008,0.434167,0.185312,1027,4488,5515
182,2011-07-01,3,0,7,0,5,1,1,0.7225,0.652162,0.39625,0.102608,1246,4116,5362
183,2011-07-02,3,0,7,0,6,0,1,0.738333,0.667308,0.444583,0.115062,2204,2915,5119
184,2011-07-03,3,0,7,0,0,0,2,0.716667,0.668575,0.6825,0.228858,2282,2367,4649
185,2011-07-04,3,0,7,1,1,0,2,0.726667,0.665417,0.637917,0.0814792,3065,2978,6043
186,2011-07-05,3,0,7,0,2,1,1,0.746667,0.696338,0.590417,0.126258,1031,3634,4665
187,2011-07-06,3,0,7,0,3,1,1,0.72,0.685633,0.743333,0.149883,784,3845,4629
188,2011-07-07,3,0,7,0,4,1,1,0.75,0.686871,0.65125,0.1592,754,3838,4592
189,2011-07-08,3,0,7,0,5,1,2,0.709167,0.670483,0.757917,0.225129,692,3348,4040
190,2011-07-09,3,0,7,0,6,0,1,0.733333,0.664158,0.609167,0.167912,1988,3348,5336
191,2011-07-10,3,0,7,0,0,0,1,0.7475,0.690025,0.578333,0.183471,1743,3138,4881
192,2011-07-11,3,0,7,0,1,1,1,0.7625,0.729804,0.635833,0.282337,723,3363,4086
193,2011-07-12,3,0,7,0,2,1,1,0.794167,0.739275,0.559167,0.200254,662,3596,4258
194,2011-07-13,3,0,7,0,3,1,1,0.746667,0.689404,0.631667,0.146133,748,3594,4342
195,2011-07-14,3,0,7,0,4,1,1,0.680833,0.635104,0.47625,0.240667,888,4196,5084
196,2011-07-15,3,0,7,0,5,1,1,0.663333,0.624371,0.59125,0.182833,1318,4220,5538
197,2011-07-16,3,0,7,0,6,0,1,0.686667,0.638263,0.585,0.208342,2418,3505,5923
198,2011-07-17,3,0,7,0,0,0,1,0.719167,0.669833,0.604167,0.245033,2006,3296,5302
199,2011-07-18,3,0,7,0,1,1,1,0.746667,0.703925,0.65125,0.215804,841,3617,4458
200,2011-07-19,3,0,7,0,2,1,1,0.776667,0.747479,0.650417,0.1306,752,3789,4541
201,2011-07-20,3,0,7,0,3,1,1,0.768333,0.74685,0.707083,0.113817,644,3688,4332
202,2011-07-21,3,0,7,0,4,1,2,0.815,0.826371,0.69125,0.222021,632,3152,3784
203,2011-07-22,3,0,7,0,5,1,1,0.848333,0.840896,0.580417,0.1331,562,2825,3387
204,2011-07-23,3,0,7,0,6,0,1,0.849167,0.804287,0.5,0.131221,987,2298,3285
205,2011-07-24,3,0,7,0,0,0,1,0.83,0.794829,0.550833,0.169171,1050,2556,3606
206,2011-07-25,3,0,7,0,1,1,1,0.743333,0.720958,0.757083,0.0908083,568,3272,3840
207,2011-07-26,3,0,7,0,2,1,1,0.771667,0.696979,0.540833,0.200258,750,3840,4590
208,2011-07-27,3,0,7,0,3,1,1,0.775,0.690667,0.402917,0.183463,755,3901,4656
209,2011-07-28,3,0,7,0,4,1,1,0.779167,0.7399,0.583333,0.178479,606,3784,4390
210,2011-07-29,3,0,7,0,5,1,1,0.838333,0.785967,0.5425,0.174138,670,3176,3846
211,2011-07-30,3,0,7,0,6,0,1,0.804167,0.728537,0.465833,0.168537,1559,2916,4475
212,2011-07-31,3,0,7,0,0,0,1,0.805833,0.729796,0.480833,0.164813,1524,2778,4302
213,2011-08-01,3,0,8,0,1,1,1,0.771667,0.703292,0.550833,0.156717,729,3537,4266
214,2011-08-02,3,0,8,0,2,1,1,0.783333,0.707071,0.49125,0.20585,801,4044,4845
215,2011-08-03,3,0,8,0,3,1,2,0.731667,0.679937,0.6575,0.135583,467,3107,3574
216,2011-08-04,3,0,8,0,4,1,2,0.71,0.664788,0.7575,0.19715,799,3777,4576
217,2011-08-05,3,0,8,0,5,1,1,0.710833,0.656567,0.630833,0.184696,1023,3843,4866
218,2011-08-06,3,0,8,0,6,0,2,0.716667,0.676154,0.755,0.22825,1521,2773,4294
219,2011-08-07,3,0,8,0,0,0,1,0.7425,0.715292,0.752917,0.201487,1298,2487,3785
220,2011-08-08,3,0,8,0,1,1,1,0.765,0.703283,0.592083,0.192175,846,3480,4326
221,2011-08-09,3,0,8,0,2,1,1,0.775,0.724121,0.570417,0.151121,907,3695,4602
222,2011-08-10,3,0,8,0,3,1,1,0.766667,0.684983,0.424167,0.200258,884,3896,4780
223,2011-08-11,3,0,8,0,4,1,1,0.7175,0.651521,0.42375,0.164796,812,3980,4792
224,2011-08-12,3,0,8,0,5,1,1,0.708333,0.654042,0.415,0.125621,1051,3854,4905
225,2011-08-13,3,0,8,0,6,0,2,0.685833,0.645858,0.729583,0.211454,1504,2646,4150
226,2011-08-14,3,0,8,0,0,0,2,0.676667,0.624388,0.8175,0.222633,1338,2482,3820
227,2011-08-15,3,0,8,0,1,1,1,0.665833,0.616167,0.712083,0.208954,775,3563,4338
228,2011-08-16,3,0,8,0,2,1,1,0.700833,0.645837,0.578333,0.236329,721,4004,4725
229,2011-08-17,3,0,8,0,3,1,1,0.723333,0.666671,0.575417,0.143667,668,4026,4694
230,2011-08-18,3,0,8,0,4,1,1,0.711667,0.662258,0.654583,0.233208,639,3166,3805
231,2011-08-19,3,0,8,0,5,1,2,0.685,0.633221,0.722917,0.139308,797,3356,4153
232,2011-08-20,3,0,8,0,6,0,1,0.6975,0.648996,0.674167,0.104467,1914,3277,5191
233,2011-08-21,3,0,8,0,0,0,1,0.710833,0.675525,0.77,0.248754,1249,2624,3873
234,2011-08-22,3,0,8,0,1,1,1,0.691667,0.638254,0.47,0.27675,833,3925,4758
235,2011-08-23,3,0,8,0,2,1,1,0.640833,0.606067,0.455417,0.146763,1281,4614,5895
236,2011-08-24,3,0,8,0,3,1,1,0.673333,0.630692,0.605,0.253108,949,4181,5130
237,2011-08-25,3,0,8,0,4,1,2,0.684167,0.645854,0.771667,0.210833,435,3107,3542
238,2011-08-26,3,0,8,0,5,1,1,0.7,0.659733,0.76125,0.0839625,768,3893,4661
239,2011-08-27,3,0,8,0,6,0,2,0.68,0.635556,0.85,0.375617,226,889,1115
240,2011-08-28,3,0,8,0,0,0,1,0.707059,0.647959,0.561765,0.304659,1415,2919,4334
241,2011-08-29,3,0,8,0,1,1,1,0.636667,0.607958,0.554583,0.159825,729,3905,4634
242,2011-08-30,3,0,8,0,2,1,1,0.639167,0.594704,0.548333,0.125008,775,4429,5204
243,2011-08-31,3,0,8,0,3,1,1,0.656667,0.611121,0.597917,0.0833333,688,4370,5058
244,2011-09-01,3,0,9,0,4,1,1,0.655,0.614921,0.639167,0.141796,783,4332,5115
245,2011-09-02,3,0,9,0,5,1,2,0.643333,0.604808,0.727083,0.139929,875,3852,4727
246,2011-09-03,3,0,9,0,6,0,1,0.669167,0.633213,0.716667,0.185325,1935,2549,4484
247,2011-09-04,3,0,9,0,0,0,1,0.709167,0.665429,0.742083,0.206467,2521,2419,4940
248,2011-09-05,3,0,9,1,1,0,2,0.673333,0.625646,0.790417,0.212696,1236,2115,3351
249,2011-09-06,3,0,9,0,2,1,3,0.54,0.5152,0.886957,0.343943,204,2506,2710
250,2011-09-07,3,0,9,0,3,1,3,0.599167,0.544229,0.917083,0.0970208,118,1878,1996
251,2011-09-08,3,0,9,0,4,1,3,0.633913,0.555361,0.939565,0.192748,153,1689,1842
252,2011-09-09,3,0,9,0,5,1,2,0.65,0.578946,0.897917,0.124379,417,3127,3544
253,2011-09-10,3,0,9,0,6,0,1,0.66,0.607962,0.75375,0.153608,1750,3595,5345
254,2011-09-11,3,0,9,0,0,0,1,0.653333,0.609229,0.71375,0.115054,1633,3413,5046
255,2011-09-12,3,0,9,0,1,1,1,0.644348,0.60213,0.692174,0.088913,690,4023,4713
256,2011-09-13,3,0,9,0,2,1,1,0.650833,0.603554,0.7125,0.141804,701,4062,4763
257,2011-09-14,3,0,9,0,3,1,1,0.673333,0.6269,0.697083,0.1673,647,4138,4785
258,2011-09-15,3,0,9,0,4,1,2,0.5775,0.553671,0.709167,0.271146,428,3231,3659
259,2011-09-16,3,0,9,0,5,1,2,0.469167,0.461475,0.590417,0.164183,742,4018,4760
260,2011-09-17,3,0,9,0,6,0,2,0.491667,0.478512,0.718333,0.189675,1434,3077,4511
261,2011-09-18,3,0,9,0,0,0,1,0.5075,0.490537,0.695,0.178483,1353,2921,4274
262,2011-09-19,3,0,9,0,1,1,2,0.549167,0.529675,0.69,0.151742,691,3848,4539
263,2011-09-20,3,0,9,0,2,1,2,0.561667,0.532217,0.88125,0.134954,438,3203,3641
264,2011-09-21,3,0,9,0,3,1,2,0.595,0.550533,0.9,0.0964042,539,3813,4352
265,2011-09-22,3,0,9,0,4,1,2,0.628333,0.554963,0.902083,0.128125,555,4240,4795
266,2011-09-23,4,0,9,0,5,1,2,0.609167,0.522125,0.9725,0.0783667,258,2137,2395
267,2011-09-24,4,0,9,0,6,0,2,0.606667,0.564412,0.8625,0.0783833,1776,3647,5423
268,2011-09-25,4,0,9,0,0,0,2,0.634167,0.572637,0.845,0.0503792,1544,3466,5010
269,2011-09-26,4,0,9,0,1,1,2,0.649167,0.589042,0.848333,0.1107,684,3946,4630
270,2011-09-27,4,0,9,0,2,1,2,0.636667,0.574525,0.885417,0.118171,477,3643,4120
271,2011-09-28,4,0,9,0,3,1,2,0.635,0.575158,0.84875,0.148629,480,3427,3907
272,2011-09-29,4,0,9,0,4,1,1,0.616667,0.574512,0.699167,0.172883,653,4186,4839
273,2011-09-30,4,0,9,0,5,1,1,0.564167,0.544829,0.6475,0.206475,830,4372,5202
274,2011-10-01,4,0,10,0,6,0,2,0.41,0.412863,0.75375,0.292296,480,1949,2429
275,2011-10-02,4,0,10,0,0,0,2,0.356667,0.345317,0.791667,0.222013,616,2302,2918
276,2011-10-03,4,0,10,0,1,1,2,0.384167,0.392046,0.760833,0.0833458,330,3240,3570
277,2011-10-04,4,0,10,0,2,1,1,0.484167,0.472858,0.71,0.205854,486,3970,4456
278,2011-10-05,4,0,10,0,3,1,1,0.538333,0.527138,0.647917,0.17725,559,4267,4826
279,2011-10-06,4,0,10,0,4,1,1,0.494167,0.480425,0.620833,0.134954,639,4126,4765
280,2011-10-07,4,0,10,0,5,1,1,0.510833,0.504404,0.684167,0.0223917,949,4036,4985
281,2011-10-08,4,0,10,0,6,0,1,0.521667,0.513242,0.70125,0.0454042,2235,3174,5409
282,2011-10-09,4,0,10,0,0,0,1,0.540833,0.523983,0.7275,0.06345,2397,3114,5511
283,2011-10-10,4,0,10,1,1,0,1,0.570833,0.542925,0.73375,0.0423042,1514,3603,5117
284,2011-10-11,4,0,10,0,2,1,2,0.566667,0.546096,0.80875,0.143042,667,3896,4563
285,2011-10-12,4,0,10,0,3,1,3,0.543333,0.517717,0.90625,0.24815,217,2199,2416
286,2011-10-13,4,0,10,0,4,1,2,0.589167,0.551804,0.896667,0.141787,290,2623,2913
287,2011-10-14,4,0,10,0,5,1,2,0.550833,0.529675,0.71625,0.223883,529,3115,3644
288,2011-10-15,4,0,10,0,6,0,1,0.506667,0.498725,0.483333,0.258083,1899,3318,5217
289,2011-10-16,4,0,10,0,0,0,1,0.511667,0.503154,0.486667,0.281717,1748,3293,5041
290,2011-10-17,4,0,10,0,1,1,1,0.534167,0.510725,0.579583,0.175379,713,3857,4570
291,2011-10-18,4,0,10,0,2,1,2,0.5325,0.522721,0.701667,0.110087,637,4111,4748
292,2011-10-19,4,0,10,0,3,1,3,0.541739,0.513848,0.895217,0.243339,254,2170,2424
293,2011-10-20,4,0,10,0,4,1,1,0.475833,0.466525,0.63625,0.422275,471,3724,4195
294,2011-10-21,4,0,10,0,5,1,1,0.4275,0.423596,0.574167,0.221396,676,3628,4304
295,2011-10-22,4,0,10,0,6,0,1,0.4225,0.425492,0.629167,0.0926667,1499,2809,4308
296,2011-10-23,4,0,10,0,0,0,1,0.421667,0.422333,0.74125,0.0995125,1619,2762,4381
297,2011-10-24,4,0,10,0,1,1,1,0.463333,0.457067,0.772083,0.118792,699,3488,4187
298,2011-10-25,4,0,10,0,2,1,1,0.471667,0.463375,0.622917,0.166658,695,3992,4687
299,2011-10-26,4,0,10,0,3,1,2,0.484167,0.472846,0.720417,0.148642,404,3490,3894
300,2011-10-27,4,0,10,0,4,1,2,0.47,0.457046,0.812917,0.197763,240,2419,2659
301,2011-10-28,4,0,10,0,5,1,2,0.330833,0.318812,0.585833,0.229479,456,3291,3747
302,2011-10-29,4,0,10,0,6,0,3,0.254167,0.227913,0.8825,0.351371,57,570,627
303,2011-10-30,4,0,10,0,0,0,1,0.319167,0.321329,0.62375,0.176617,885,2446,3331
304,2011-10-31,4,0,10,0,1,1,1,0.34,0.356063,0.703333,0.10635,362,3307,3669
305,2011-11-01,4,0,11,0,2,1,1,0.400833,0.397088,0.68375,0.135571,410,3658,4068
306,2011-11-02,4,0,11,0,3,1,1,0.3775,0.390133,0.71875,0.0820917,370,3816,4186
307,2011-11-03,4,0,11,0,4,1,1,0.408333,0.405921,0.702083,0.136817,318,3656,3974
308,2011-11-04,4,0,11,0,5,1,2,0.403333,0.403392,0.6225,0.271779,470,3576,4046
309,2011-11-05,4,0,11,0,6,0,1,0.326667,0.323854,0.519167,0.189062,1156,2770,3926
310,2011-11-06,4,0,11,0,0,0,1,0.348333,0.362358,0.734583,0.0920542,952,2697,3649
311,2011-11-07,4,0,11,0,1,1,1,0.395,0.400871,0.75875,0.057225,373,3662,4035
312,2011-11-08,4,0,11,0,2,1,1,0.408333,0.412246,0.721667,0.0690375,376,3829,4205
313,2011-11-09,4,0,11,0,3,1,1,0.4,0.409079,0.758333,0.0621958,305,3804,4109
314,2011-11-10,4,0,11,0,4,1,2,0.38,0.373721,0.813333,0.189067,190,2743,2933
315,2011-11-11,4,0,11,1,5,0,1,0.324167,0.306817,0.44625,0.314675,440,2928,3368
316,2011-11-12,4,0,11,0,6,0,1,0.356667,0.357942,0.552917,0.212062,1275,2792,4067
317,2011-11-13,4,0,11,0,0,0,1,0.440833,0.43055,0.458333,0.281721,1004,2713,3717
318,2011-11-14,4,0,11,0,1,1,1,0.53,0.524612,0.587083,0.306596,595,3891,4486
319,2011-11-15,4,0,11,0,2,1,2,0.53,0.507579,0.68875,0.199633,449,3746,4195
320,2011-11-16,4,0,11,0,3,1,3,0.456667,0.451988,0.93,0.136829,145,1672,1817
321,2011-11-17,4,0,11,0,4,1,2,0.341667,0.323221,0.575833,0.305362,139,2914,3053
322,2011-11-18,4,0,11,0,5,1,1,0.274167,0.272721,0.41,0.168533,245,3147,3392
323,2011-11-19,4,0,11,0,6,0,1,0.329167,0.324483,0.502083,0.224496,943,2720,3663
324,2011-11-20,4,0,11,0,0,0,2,0.463333,0.457058,0.684583,0.18595,787,2733,3520
325,2011-11-21,4,0,11,0,1,1,3,0.4475,0.445062,0.91,0.138054,220,2545,2765
326,2011-11-22,4,0,11,0,2,1,3,0.416667,0.421696,0.9625,0.118792,69,1538,1607
327,2011-11-23,4,0,11,0,3,1,2,0.440833,0.430537,0.757917,0.335825,112,2454,2566
328,2011-11-24,4,0,11,1,4,0,1,0.373333,0.372471,0.549167,0.167304,560,935,1495
329,2011-11-25,4,0,11,0,5,1,1,0.375,0.380671,0.64375,0.0988958,1095,1697,2792
330,2011-11-26,4,0,11,0,6,0,1,0.375833,0.385087,0.681667,0.0684208,1249,1819,3068
331,2011-11-27,4,0,11,0,0,0,1,0.459167,0.4558,0.698333,0.208954,810,2261,3071
332,2011-11-28,4,0,11,0,1,1,1,0.503478,0.490122,0.743043,0.142122,253,3614,3867
333,2011-11-29,4,0,11,0,2,1,2,0.458333,0.451375,0.830833,0.258092,96,2818,2914
334,2011-11-30,4,0,11,0,3,1,1,0.325,0.311221,0.613333,0.271158,188,3425,3613
335,2011-12-01,4,0,12,0,4,1,1,0.3125,0.305554,0.524583,0.220158,182,3545,3727
336,2011-12-02,4,0,12,0,5,1,1,0.314167,0.331433,0.625833,0.100754,268,3672,3940
337,2011-12-03,4,0,12,0,6,0,1,0.299167,0.310604,0.612917,0.0957833,706,2908,3614
338,2011-12-04,4,0,12,0,0,0,1,0.330833,0.3491,0.775833,0.0839583,634,2851,3485
339,2011-12-05,4,0,12,0,1,1,2,0.385833,0.393925,0.827083,0.0622083,233,3578,3811
340,2011-12-06,4,0,12,0,2,1,3,0.4625,0.4564,0.949583,0.232583,126,2468,2594
341,2011-12-07,4,0,12,0,3,1,3,0.41,0.400246,0.970417,0.266175,50,655,705
342,2011-12-08,4,0,12,0,4,1,1,0.265833,0.256938,0.58,0.240058,150,3172,3322
343,2011-12-09,4,0,12,0,5,1,1,0.290833,0.317542,0.695833,0.0827167,261,3359,3620
344,2011-12-10,4,0,12,0,6,0,1,0.275,0.266412,0.5075,0.233221,502,2688,3190
345,2011-12-11,4,0,12,0,0,0,1,0.220833,0.253154,0.49,0.0665417,377,2366,2743
346,2011-12-12,4,0,12,0,1,1,1,0.238333,0.270196,0.670833,0.06345,143,3167,3310
347,2011-12-13,4,0,12,0,2,1,1,0.2825,0.301138,0.59,0.14055,155,3368,3523
348,2011-12-14,4,0,12,0,3,1,2,0.3175,0.338362,0.66375,0.0609583,178,3562,3740
349,2011-12-15,4,0,12,0,4,1,2,0.4225,0.412237,0.634167,0.268042,181,3528,3709
350,2011-12-16,4,0,12,0,5,1,2,0.375,0.359825,0.500417,0.260575,178,3399,3577
351,2011-12-17,4,0,12,0,6,0,2,0.258333,0.249371,0.560833,0.243167,275,2464,2739
352,2011-12-18,4,0,12,0,0,0,1,0.238333,0.245579,0.58625,0.169779,220,2211,2431
353,2011-12-19,4,0,12,0,1,1,1,0.276667,0.280933,0.6375,0.172896,260,3143,3403
354,2011-12-20,4,0,12,0,2,1,2,0.385833,0.396454,0.595417,0.0615708,216,3534,3750
355,2011-12-21,1,0,12,0,3,1,2,0.428333,0.428017,0.858333,0.2214,107,2553,2660
356,2011-12-22,1,0,12,0,4,1,2,0.423333,0.426121,0.7575,0.047275,227,2841,3068
357,2011-12-23,1,0,12,0,5,1,1,0.373333,0.377513,0.68625,0.274246,163,2046,2209
358,2011-12-24,1,0,12,0,6,0,1,0.3025,0.299242,0.5425,0.190304,155,856,1011
359,2011-12-25,1,0,12,0,0,0,1,0.274783,0.279961,0.681304,0.155091,303,451,754
360,2011-12-26,1,0,12,1,1,0,1,0.321739,0.315535,0.506957,0.239465,430,887,1317
361,2011-12-27,1,0,12,0,2,1,2,0.325,0.327633,0.7625,0.18845,103,1059,1162
362,2011-12-28,1,0,12,0,3,1,1,0.29913,0.279974,0.503913,0.293961,255,2047,2302
363,2011-12-29,1,0,12,0,4,1,1,0.248333,0.263892,0.574167,0.119412,254,2169,2423
364,2011-12-30,1,0,12,0,5,1,1,0.311667,0.318812,0.636667,0.134337,491,2508,2999
365,2011-12-31,1,0,12,0,6,0,1,0.41,0.414121,0.615833,0.220154,665,1820,2485
366,2012-01-01,1,1,1,0,0,0,1,0.37,0.375621,0.6925,0.192167,686,1608,2294
367,2012-01-02,1,1,1,1,1,0,1,0.273043,0.252304,0.381304,0.329665,244,1707,1951
368,2012-01-03,1,1,1,0,2,1,1,0.15,0.126275,0.44125,0.365671,89,2147,2236
369,2012-01-04,1,1,1,0,3,1,2,0.1075,0.119337,0.414583,0.1847,95,2273,2368
370,2012-01-05,1,1,1,0,4,1,1,0.265833,0.278412,0.524167,0.129987,140,3132,3272
371,2012-01-06,1,1,1,0,5,1,1,0.334167,0.340267,0.542083,0.167908,307,3791,4098
372,2012-01-07,1,1,1,0,6,0,1,0.393333,0.390779,0.531667,0.174758,1070,3451,4521
373,2012-01-08,1,1,1,0,0,0,1,0.3375,0.340258,0.465,0.191542,599,2826,3425
374,2012-01-09,1,1,1,0,1,1,2,0.224167,0.247479,0.701667,0.0989,106,2270,2376
375,2012-01-10,1,1,1,0,2,1,1,0.308696,0.318826,0.646522,0.187552,173,3425,3598
376,2012-01-11,1,1,1,0,3,1,2,0.274167,0.282821,0.8475,0.131221,92,2085,2177
377,2012-01-12,1,1,1,0,4,1,2,0.3825,0.381938,0.802917,0.180967,269,3828,4097
378,2012-01-13,1,1,1,0,5,1,1,0.274167,0.249362,0.5075,0.378108,174,3040,3214
379,2012-01-14,1,1,1,0,6,0,1,0.18,0.183087,0.4575,0.187183,333,2160,2493
380,2012-01-15,1,1,1,0,0,0,1,0.166667,0.161625,0.419167,0.251258,284,2027,2311
381,2012-01-16,1,1,1,1,1,0,1,0.19,0.190663,0.5225,0.231358,217,2081,2298
382,2012-01-17,1,1,1,0,2,1,2,0.373043,0.364278,0.716087,0.34913,127,2808,2935
383,2012-01-18,1,1,1,0,3,1,1,0.303333,0.275254,0.443333,0.415429,109,3267,3376
384,2012-01-19,1,1,1,0,4,1,1,0.19,0.190038,0.4975,0.220158,130,3162,3292
385,2012-01-20,1,1,1,0,5,1,2,0.2175,0.220958,0.45,0.20275,115,3048,3163
386,2012-01-21,1,1,1,0,6,0,2,0.173333,0.174875,0.83125,0.222642,67,1234,1301
387,2012-01-22,1,1,1,0,0,0,2,0.1625,0.16225,0.79625,0.199638,196,1781,1977
388,2012-01-23,1,1,1,0,1,1,2,0.218333,0.243058,0.91125,0.110708,145,2287,2432
389,2012-01-24,1,1,1,0,2,1,1,0.3425,0.349108,0.835833,0.123767,439,3900,4339
390,2012-01-25,1,1,1,0,3,1,1,0.294167,0.294821,0.64375,0.161071,467,3803,4270
391,2012-01-26,1,1,1,0,4,1,2,0.341667,0.35605,0.769583,0.0733958,244,3831,4075
392,2012-01-27,1,1,1,0,5,1,2,0.425,0.415383,0.74125,0.342667,269,3187,3456
393,2012-01-28,1,1,1,0,6,0,1,0.315833,0.326379,0.543333,0.210829,775,3248,4023
394,2012-01-29,1,1,1,0,0,0,1,0.2825,0.272721,0.31125,0.24005,558,2685,3243
395,2012-01-30,1,1,1,0,1,1,1,0.269167,0.262625,0.400833,0.215792,126,3498,3624
396,2012-01-31,1,1,1,0,2,1,1,0.39,0.381317,0.416667,0.261817,324,4185,4509
397,2012-02-01,1,1,2,0,3,1,1,0.469167,0.466538,0.507917,0.189067,304,4275,4579
398,2012-02-02,1,1,2,0,4,1,2,0.399167,0.398971,0.672917,0.187187,190,3571,3761
399,2012-02-03,1,1,2,0,5,1,1,0.313333,0.309346,0.526667,0.178496,310,3841,4151
400,2012-02-04,1,1,2,0,6,0,2,0.264167,0.272725,0.779583,0.121896,384,2448,2832
401,2012-02-05,1,1,2,0,0,0,2,0.265833,0.264521,0.687917,0.175996,318,2629,2947
402,2012-02-06,1,1,2,0,1,1,1,0.282609,0.296426,0.622174,0.1538,206,3578,3784
403,2012-02-07,1,1,2,0,2,1,1,0.354167,0.361104,0.49625,0.147379,199,4176,4375
404,2012-02-08,1,1,2,0,3,1,2,0.256667,0.266421,0.722917,0.133721,109,2693,2802
405,2012-02-09,1,1,2,0,4,1,1,0.265,0.261988,0.562083,0.194037,163,3667,3830
406,2012-02-10,1,1,2,0,5,1,2,0.280833,0.293558,0.54,0.116929,227,3604,3831
407,2012-02-11,1,1,2,0,6,0,3,0.224167,0.210867,0.73125,0.289796,192,1977,2169
408,2012-02-12,1,1,2,0,0,0,1,0.1275,0.101658,0.464583,0.409212,73,1456,1529
409,2012-02-13,1,1,2,0,1,1,1,0.2225,0.227913,0.41125,0.167283,94,3328,3422
410,2012-02-14,1,1,2,0,2,1,2,0.319167,0.333946,0.50875,0.141179,135,3787,3922
411,2012-02-15,1,1,2,0,3,1,1,0.348333,0.351629,0.53125,0.1816,141,4028,4169
412,2012-02-16,1,1,2,0,4,1,2,0.316667,0.330162,0.752917,0.091425,74,2931,3005
413,2012-02-17,1,1,2,0,5,1,1,0.343333,0.351629,0.634583,0.205846,349,3805,4154
414,2012-02-18,1,1,2,0,6,0,1,0.346667,0.355425,0.534583,0.190929,1435,2883,4318
415,2012-02-19,1,1,2,0,0,0,2,0.28,0.265788,0.515833,0.253112,618,2071,2689
416,2012-02-20,1,1,2,1,1,0,1,0.28,0.273391,0.507826,0.229083,502,2627,3129
417,2012-02-21,1,1,2,0,2,1,1,0.287826,0.295113,0.594348,0.205717,163,3614,3777
418,2012-02-22,1,1,2,0,3,1,1,0.395833,0.392667,0.567917,0.234471,394,4379,4773
419,2012-02-23,1,1,2,0,4,1,1,0.454167,0.444446,0.554583,0.190913,516,4546,5062
420,2012-02-24,1,1,2,0,5,1,2,0.4075,0.410971,0.7375,0.237567,246,3241,3487
421,2012-02-25,1,1,2,0,6,0,1,0.290833,0.255675,0.395833,0.421642,317,2415,2732
422,2012-02-26,1,1,2,0,0,0,1,0.279167,0.268308,0.41,0.205229,515,2874,3389
423,2012-02-27,1,1,2,0,1,1,1,0.366667,0.357954,0.490833,0.268033,253,4069,4322
424,2012-02-28,1,1,2,0,2,1,1,0.359167,0.353525,0.395833,0.193417,229,4134,4363
425,2012-02-29,1,1,2,0,3,1,2,0.344348,0.34847,0.804783,0.179117,65,1769,1834
426,2012-03-01,1,1,3,0,4,1,1,0.485833,0.475371,0.615417,0.226987,325,4665,4990
427,2012-03-02,1,1,3,0,5,1,2,0.353333,0.359842,0.657083,0.144904,246,2948,3194
428,2012-03-03,1,1,3,0,6,0,2,0.414167,0.413492,0.62125,0.161079,956,3110,4066
429,2012-03-04,1,1,3,0,0,0,1,0.325833,0.303021,0.403333,0.334571,710,2713,3423
430,2012-03-05,1,1,3,0,1,1,1,0.243333,0.241171,0.50625,0.228858,203,3130,3333
431,2012-03-06,1,1,3,0,2,1,1,0.258333,0.255042,0.456667,0.200875,221,3735,3956
432,2012-03-07,1,1,3,0,3,1,1,0.404167,0.3851,0.513333,0.345779,432,4484,4916
433,2012-03-08,1,1,3,0,4,1,1,0.5275,0.524604,0.5675,0.441563,486,4896,5382
434,2012-03-09,1,1,3,0,5,1,2,0.410833,0.397083,0.407083,0.4148,447,4122,4569
435,2012-03-10,1,1,3,0,6,0,1,0.2875,0.277767,0.350417,0.22575,968,3150,4118
436,2012-03-11,1,1,3,0,0,0,1,0.361739,0.35967,0.476957,0.222587,1658,3253,4911
437,2012-03-12,1,1,3,0,1,1,1,0.466667,0.459592,0.489167,0.207713,838,4460,5298
438,2012-03-13,1,1,3,0,2,1,1,0.565,0.542929,0.6175,0.23695,762,5085,5847
439,2012-03-14,1,1,3,0,3,1,1,0.5725,0.548617,0.507083,0.115062,997,5315,6312
440,2012-03-15,1,1,3,0,4,1,1,0.5575,0.532825,0.579583,0.149883,1005,5187,6192
441,2012-03-16,1,1,3,0,5,1,2,0.435833,0.436229,0.842083,0.113192,548,3830,4378
442,2012-03-17,1,1,3,0,6,0,2,0.514167,0.505046,0.755833,0.110704,3155,4681,7836
443,2012-03-18,1,1,3,0,0,0,2,0.4725,0.464,0.81,0.126883,2207,3685,5892
444,2012-03-19,1,1,3,0,1,1,1,0.545,0.532821,0.72875,0.162317,982,5171,6153
445,2012-03-20,1,1,3,0,2,1,1,0.560833,0.538533,0.807917,0.121271,1051,5042,6093
446,2012-03-21,2,1,3,0,3,1,2,0.531667,0.513258,0.82125,0.0895583,1122,5108,6230
447,2012-03-22,2,1,3,0,4,1,1,0.554167,0.531567,0.83125,0.117562,1334,5537,6871
448,2012-03-23,2,1,3,0,5,1,2,0.601667,0.570067,0.694167,0.1163,2469,5893,8362
449,2012-03-24,2,1,3,0,6,0,2,0.5025,0.486733,0.885417,0.192783,1033,2339,3372
450,2012-03-25,2,1,3,0,0,0,2,0.4375,0.437488,0.880833,0.220775,1532,3464,4996
451,2012-03-26,2,1,3,0,1,1,1,0.445833,0.43875,0.477917,0.386821,795,4763,5558
452,2012-03-27,2,1,3,0,2,1,1,0.323333,0.315654,0.29,0.187192,531,4571,5102
453,2012-03-28,2,1,3,0,3,1,1,0.484167,0.47095,0.48125,0.291671,674,5024,5698
454,2012-03-29,2,1,3,0,4,1,1,0.494167,0.482304,0.439167,0.31965,834,5299,6133
455,2012-03-30,2,1,3,0,5,1,2,0.37,0.375621,0.580833,0.138067,796,4663,5459
456,2012-03-31,2,1,3,0,6,0,2,0.424167,0.421708,0.738333,0.250617,2301,3934,6235
457,2012-04-01,2,1,4,0,0,0,2,0.425833,0.417287,0.67625,0.172267,2347,3694,6041
458,2012-04-02,2,1,4,0,1,1,1,0.433913,0.427513,0.504348,0.312139,1208,4728,5936
459,2012-04-03,2,1,4,0,2,1,1,0.466667,0.461483,0.396667,0.100133,1348,5424,6772
460,2012-04-04,2,1,4,0,3,1,1,0.541667,0.53345,0.469583,0.180975,1058,5378,6436
461,2012-04-05,2,1,4,0,4,1,1,0.435,0.431163,0.374167,0.219529,1192,5265,6457
462,2012-04-06,2,1,4,0,5,1,1,0.403333,0.390767,0.377083,0.300388,1807,4653,6460
463,2012-04-07,2,1,4,0,6,0,1,0.4375,0.426129,0.254167,0.274871,3252,3605,6857
464,2012-04-08,2,1,4,0,0,0,1,0.5,0.492425,0.275833,0.232596,2230,2939,5169
465,2012-04-09,2,1,4,0,1,1,1,0.489167,0.476638,0.3175,0.358196,905,4680,5585
466,2012-04-10,2,1,4,0,2,1,1,0.446667,0.436233,0.435,0.249375,819,5099,5918
467,2012-04-11,2,1,4,0,3,1,1,0.348696,0.337274,0.469565,0.295274,482,4380,4862
468,2012-04-12,2,1,4,0,4,1,1,0.3975,0.387604,0.46625,0.290429,663,4746,5409
469,2012-04-13,2,1,4,0,5,1,1,0.4425,0.431808,0.408333,0.155471,1252,5146,6398
470,2012-04-14,2,1,4,0,6,0,1,0.495,0.487996,0.502917,0.190917,2795,4665,7460
471,2012-04-15,2,1,4,0,0,0,1,0.606667,0.573875,0.507917,0.225129,2846,4286,7132
472,2012-04-16,2,1,4,1,1,0,1,0.664167,0.614925,0.561667,0.284829,1198,5172,6370
473,2012-04-17,2,1,4,0,2,1,1,0.608333,0.598487,0.390417,0.273629,989,5702,6691
474,2012-04-18,2,1,4,0,3,1,2,0.463333,0.457038,0.569167,0.167912,347,4020,4367
475,2012-04-19,2,1,4,0,4,1,1,0.498333,0.493046,0.6125,0.0659292,846,5719,6565
476,2012-04-20,2,1,4,0,5,1,1,0.526667,0.515775,0.694583,0.149871,1340,5950,7290
477,2012-04-21,2,1,4,0,6,0,1,0.57,0.542921,0.682917,0.283587,2541,4083,6624
478,2012-04-22,2,1,4,0,0,0,3,0.396667,0.389504,0.835417,0.344546,120,907,1027
479,2012-04-23,2,1,4,0,1,1,2,0.321667,0.301125,0.766667,0.303496,195,3019,3214
480,2012-04-24,2,1,4,0,2,1,1,0.413333,0.405283,0.454167,0.249383,518,5115,5633
481,2012-04-25,2,1,4,0,3,1,1,0.476667,0.470317,0.427917,0.118792,655,5541,6196
482,2012-04-26,2,1,4,0,4,1,2,0.498333,0.483583,0.756667,0.176625,475,4551,5026
483,2012-04-27,2,1,4,0,5,1,1,0.4575,0.452637,0.400833,0.347633,1014,5219,6233
484,2012-04-28,2,1,4,0,6,0,2,0.376667,0.377504,0.489583,0.129975,1120,3100,4220
485,2012-04-29,2,1,4,0,0,0,1,0.458333,0.450121,0.587083,0.116908,2229,4075,6304
486,2012-04-30,2,1,4,0,1,1,2,0.464167,0.457696,0.57,0.171638,665,4907,5572
487,2012-05-01,2,1,5,0,2,1,2,0.613333,0.577021,0.659583,0.156096,653,5087,5740
488,2012-05-02,2,1,5,0,3,1,1,0.564167,0.537896,0.797083,0.138058,667,5502,6169
489,2012-05-03,2,1,5,0,4,1,2,0.56,0.537242,0.768333,0.133696,764,5657,6421
490,2012-05-04,2,1,5,0,5,1,1,0.6275,0.590917,0.735417,0.162938,1069,5227,6296
491,2012-05-05,2,1,5,0,6,0,2,0.621667,0.584608,0.756667,0.152992,2496,4387,6883
492,2012-05-06,2,1,5,0,0,0,2,0.5625,0.546737,0.74,0.149879,2135,4224,6359
493,2012-05-07,2,1,5,0,1,1,2,0.5375,0.527142,0.664167,0.230721,1008,5265,6273
494,2012-05-08,2,1,5,0,2,1,2,0.581667,0.557471,0.685833,0.296029,738,4990,5728
495,2012-05-09,2,1,5,0,3,1,2,0.575,0.553025,0.744167,0.216412,620,4097,4717
496,2012-05-10,2,1,5,0,4,1,1,0.505833,0.491783,0.552083,0.314063,1026,5546,6572
497,2012-05-11,2,1,5,0,5,1,1,0.533333,0.520833,0.360417,0.236937,1319,5711,7030
498,2012-05-12,2,1,5,0,6,0,1,0.564167,0.544817,0.480417,0.123133,2622,4807,7429
499,2012-05-13,2,1,5,0,0,0,1,0.6125,0.585238,0.57625,0.225117,2172,3946,6118
500,2012-05-14,2,1,5,0,1,1,2,0.573333,0.5499,0.789583,0.212692,342,2501,2843
501,2012-05-15,2,1,5,0,2,1,2,0.611667,0.576404,0.794583,0.147392,625,4490,5115
502,2012-05-16,2,1,5,0,3,1,1,0.636667,0.595975,0.697917,0.122512,991,6433,7424
503,2012-05-17,2,1,5,0,4,1,1,0.593333,0.572613,0.52,0.229475,1242,6142,7384
504,2012-05-18,2,1,5,0,5,1,1,0.564167,0.551121,0.523333,0.136817,1521,6118,7639
505,2012-05-19,2,1,5,0,6,0,1,0.6,0.566908,0.45625,0.083975,3410,4884,8294
506,2012-05-20,2,1,5,0,0,0,1,0.620833,0.583967,0.530417,0.254367,2704,4425,7129
507,2012-05-21,2,1,5,0,1,1,2,0.598333,0.565667,0.81125,0.233204,630,3729,4359
508,2012-05-22,2,1,5,0,2,1,2,0.615,0.580825,0.765833,0.118167,819,5254,6073
509,2012-05-23,2,1,5,0,3,1,2,0.621667,0.584612,0.774583,0.102,766,4494,5260
510,2012-05-24,2,1,5,0,4,1,1,0.655,0.6067,0.716667,0.172896,1059,5711,6770
511,2012-05-25,2,1,5,0,5,1,1,0.68,0.627529,0.747083,0.14055,1417,5317,6734
512,2012-05-26,2,1,5,0,6,0,1,0.6925,0.642696,0.7325,0.198992,2855,3681,6536
513,2012-05-27,2,1,5,0,0,0,1,0.69,0.641425,0.697083,0.215171,3283,3308,6591
514,2012-05-28,2,1,5,1,1,0,1,0.7125,0.6793,0.67625,0.196521,2557,3486,6043
515,2012-05-29,2,1,5,0,2,1,1,0.7225,0.672992,0.684583,0.2954,880,4863,5743
516,2012-05-30,2,1,5,0,3,1,2,0.656667,0.611129,0.67,0.134329,745,6110,6855
517,2012-05-31,2,1,5,0,4,1,1,0.68,0.631329,0.492917,0.195279,1100,6238,7338
518,2012-06-01,2,1,6,0,5,1,2,0.654167,0.607962,0.755417,0.237563,533,3594,4127
519,2012-06-02,2,1,6,0,6,0,1,0.583333,0.566288,0.549167,0.186562,2795,5325,8120
520,2012-06-03,2,1,6,0,0,0,1,0.6025,0.575133,0.493333,0.184087,2494,5147,7641
521,2012-06-04,2,1,6,0,1,1,1,0.5975,0.578283,0.487083,0.284833,1071,5927,6998
522,2012-06-05,2,1,6,0,2,1,2,0.540833,0.525892,0.613333,0.209575,968,6033,7001
523,2012-06-06,2,1,6,0,3,1,1,0.554167,0.542292,0.61125,0.077125,1027,6028,7055
524,2012-06-07,2,1,6,0,4,1,1,0.6025,0.569442,0.567083,0.15735,1038,6456,7494
525,2012-06-08,2,1,6,0,5,1,1,0.649167,0.597862,0.467917,0.175383,1488,6248,7736
526,2012-06-09,2,1,6,0,6,0,1,0.710833,0.648367,0.437083,0.144287,2708,4790,7498
527,2012-06-10,2,1,6,0,0,0,1,0.726667,0.663517,0.538333,0.133721,2224,4374,6598
528,2012-06-11,2,1,6,0,1,1,2,0.720833,0.659721,0.587917,0.207713,1017,5647,6664
529,2012-06-12,2,1,6,0,2,1,2,0.653333,0.597875,0.833333,0.214546,477,4495,4972
530,2012-06-13,2,1,6,0,3,1,1,0.655833,0.611117,0.582083,0.343279,1173,6248,7421
531,2012-06-14,2,1,6,0,4,1,1,0.648333,0.624383,0.569583,0.253733,1180,6183,7363
532,2012-06-15,2,1,6,0,5,1,1,0.639167,0.599754,0.589583,0.176617,1563,6102,7665
533,2012-06-16,2,1,6,0,6,0,1,0.631667,0.594708,0.504167,0.166667,2963,4739,7702
534,2012-06-17,2,1,6,0,0,0,1,0.5925,0.571975,0.59875,0.144904,2634,4344,6978
535,2012-06-18,2,1,6,0,1,1,2,0.568333,0.544842,0.777917,0.174746,653,4446,5099
536,2012-06-19,2,1,6,0,2,1,1,0.688333,0.654692,0.69,0.148017,968,5857,6825
537,2012-06-20,2,1,6,0,3,1,1,0.7825,0.720975,0.592083,0.113812,872,5339,6211
538,2012-06-21,3,1,6,0,4,1,1,0.805833,0.752542,0.567917,0.118787,778,5127,5905
539,2012-06-22,3,1,6,0,5,1,1,0.7775,0.724121,0.57375,0.182842,964,4859,5823
540,2012-06-23,3,1,6,0,6,0,1,0.731667,0.652792,0.534583,0.179721,2657,4801,7458
541,2012-06-24,3,1,6,0,0,0,1,0.743333,0.674254,0.479167,0.145525,2551,4340,6891
542,2012-06-25,3,1,6,0,1,1,1,0.715833,0.654042,0.504167,0.300383,1139,5640,6779
543,2012-06-26,3,1,6,0,2,1,1,0.630833,0.594704,0.373333,0.347642,1077,6365,7442
544,2012-06-27,3,1,6,0,3,1,1,0.6975,0.640792,0.36,0.271775,1077,6258,7335
545,2012-06-28,3,1,6,0,4,1,1,0.749167,0.675512,0.4225,0.17165,921,5958,6879
546,2012-06-29,3,1,6,0,5,1,1,0.834167,0.786613,0.48875,0.165417,829,4634,5463
547,2012-06-30,3,1,6,0,6,0,1,0.765,0.687508,0.60125,0.161071,1455,4232,5687
548,2012-07-01,3,1,7,0,0,0,1,0.815833,0.750629,0.51875,0.168529,1421,4110,5531
549,2012-07-02,3,1,7,0,1,1,1,0.781667,0.702038,0.447083,0.195267,904,5323,6227
550,2012-07-03,3,1,7,0,2,1,1,0.780833,0.70265,0.492083,0.126237,1052,5608,6660
551,2012-07-04,3,1,7,1,3,0,1,0.789167,0.732337,0.53875,0.13495,2562,4841,7403
552,2012-07-05,3,1,7,0,4,1,1,0.8275,0.761367,0.457917,0.194029,1405,4836,6241
553,2012-07-06,3,1,7,0,5,1,1,0.828333,0.752533,0.450833,0.146142,1366,4841,6207
554,2012-07-07,3,1,7,0,6,0,1,0.861667,0.804913,0.492083,0.163554,1448,3392,4840
555,2012-07-08,3,1,7,0,0,0,1,0.8225,0.790396,0.57375,0.125629,1203,3469,4672
556,2012-07-09,3,1,7,0,1,1,2,0.710833,0.654054,0.683333,0.180975,998,5571,6569
557,2012-07-10,3,1,7,0,2,1,2,0.720833,0.664796,0.6675,0.151737,954,5336,6290
558,2012-07-11,3,1,7,0,3,1,1,0.716667,0.650271,0.633333,0.151733,975,6289,7264
559,2012-07-12,3,1,7,0,4,1,1,0.715833,0.654683,0.529583,0.146775,1032,6414,7446
560,2012-07-13,3,1,7,0,5,1,2,0.731667,0.667933,0.485833,0.08085,1511,5988,7499
561,2012-07-14,3,1,7,0,6,0,2,0.703333,0.666042,0.699167,0.143679,2355,4614,6969
562,2012-07-15,3,1,7,0,0,0,1,0.745833,0.705196,0.717917,0.166667,1920,4111,6031
563,2012-07-16,3,1,7,0,1,1,1,0.763333,0.724125,0.645,0.164187,1088,5742,6830
564,2012-07-17,3,1,7,0,2,1,1,0.818333,0.755683,0.505833,0.114429,921,5865,6786
565,2012-07-18,3,1,7,0,3,1,1,0.793333,0.745583,0.577083,0.137442,799,4914,5713
566,2012-07-19,3,1,7,0,4,1,1,0.77,0.714642,0.600417,0.165429,888,5703,6591
567,2012-07-20,3,1,7,0,5,1,2,0.665833,0.613025,0.844167,0.208967,747,5123,5870
568,2012-07-21,3,1,7,0,6,0,3,0.595833,0.549912,0.865417,0.2133,1264,3195,4459
569,2012-07-22,3,1,7,0,0,0,2,0.6675,0.623125,0.7625,0.0939208,2544,4866,7410
570,2012-07-23,3,1,7,0,1,1,1,0.741667,0.690017,0.694167,0.138683,1135,5831,6966
571,2012-07-24,3,1,7,0,2,1,1,0.750833,0.70645,0.655,0.211454,1140,6452,7592
572,2012-07-25,3,1,7,0,3,1,1,0.724167,0.654054,0.45,0.1648,1383,6790,8173
573,2012-07-26,3,1,7,0,4,1,1,0.776667,0.739263,0.596667,0.284813,1036,5825,6861
574,2012-07-27,3,1,7,0,5,1,1,0.781667,0.734217,0.594583,0.152992,1259,5645,6904
575,2012-07-28,3,1,7,0,6,0,1,0.755833,0.697604,0.613333,0.15735,2234,4451,6685
576,2012-07-29,3,1,7,0,0,0,1,0.721667,0.667933,0.62375,0.170396,2153,4444,6597
577,2012-07-30,3,1,7,0,1,1,1,0.730833,0.684987,0.66875,0.153617,1040,6065,7105
578,2012-07-31,3,1,7,0,2,1,1,0.713333,0.662896,0.704167,0.165425,968,6248,7216
579,2012-08-01,3,1,8,0,3,1,1,0.7175,0.667308,0.6775,0.141179,1074,6506,7580
580,2012-08-02,3,1,8,0,4,1,1,0.7525,0.707088,0.659583,0.129354,983,6278,7261
581,2012-08-03,3,1,8,0,5,1,2,0.765833,0.722867,0.6425,0.215792,1328,5847,7175
582,2012-08-04,3,1,8,0,6,0,1,0.793333,0.751267,0.613333,0.257458,2345,4479,6824
583,2012-08-05,3,1,8,0,0,0,1,0.769167,0.731079,0.6525,0.290421,1707,3757,5464
584,2012-08-06,3,1,8,0,1,1,2,0.7525,0.710246,0.654167,0.129354,1233,5780,7013
585,2012-08-07,3,1,8,0,2,1,2,0.735833,0.697621,0.70375,0.116908,1278,5995,7273
586,2012-08-08,3,1,8,0,3,1,2,0.75,0.707717,0.672917,0.1107,1263,6271,7534
587,2012-08-09,3,1,8,0,4,1,1,0.755833,0.699508,0.620417,0.1561,1196,6090,7286
588,2012-08-10,3,1,8,0,5,1,2,0.715833,0.667942,0.715833,0.238813,1065,4721,5786
589,2012-08-11,3,1,8,0,6,0,2,0.6925,0.638267,0.732917,0.206479,2247,4052,6299
590,2012-08-12,3,1,8,0,0,0,1,0.700833,0.644579,0.530417,0.122512,2182,4362,6544
591,2012-08-13,3,1,8,0,1,1,1,0.720833,0.662254,0.545417,0.136212,1207,5676,6883
592,2012-08-14,3,1,8,0,2,1,1,0.726667,0.676779,0.686667,0.169158,1128,5656,6784
593,2012-08-15,3,1,8,0,3,1,1,0.706667,0.654037,0.619583,0.169771,1198,6149,7347
594,2012-08-16,3,1,8,0,4,1,1,0.719167,0.654688,0.519167,0.141796,1338,6267,7605
595,2012-08-17,3,1,8,0,5,1,1,0.723333,0.2424,0.570833,0.231354,1483,5665,7148
596,2012-08-18,3,1,8,0,6,0,1,0.678333,0.618071,0.603333,0.177867,2827,5038,7865
597,2012-08-19,3,1,8,0,0,0,2,0.635833,0.603554,0.711667,0.08645,1208,3341,4549
598,2012-08-20,3,1,8,0,1,1,2,0.635833,0.595967,0.734167,0.129979,1026,5504,6530
599,2012-08-21,3,1,8,0,2,1,1,0.649167,0.601025,0.67375,0.0727708,1081,5925,7006
600,2012-08-22,3,1,8,0,3,1,1,0.6675,0.621854,0.677083,0.0702833,1094,6281,7375
601,2012-08-23,3,1,8,0,4,1,1,0.695833,0.637008,0.635833,0.0845958,1363,6402,7765
602,2012-08-24,3,1,8,0,5,1,2,0.7025,0.6471,0.615,0.0721458,1325,6257,7582
603,2012-08-25,3,1,8,0,6,0,2,0.661667,0.618696,0.712917,0.244408,1829,4224,6053
604,2012-08-26,3,1,8,0,0,0,2,0.653333,0.595996,0.845833,0.228858,1483,3772,5255
605,2012-08-27,3,1,8,0,1,1,1,0.703333,0.654688,0.730417,0.128733,989,5928,6917
606,2012-08-28,3,1,8,0,2,1,1,0.728333,0.66605,0.62,0.190925,935,6105,7040
607,2012-08-29,3,1,8,0,3,1,1,0.685,0.635733,0.552083,0.112562,1177,6520,7697
608,2012-08-30,3,1,8,0,4,1,1,0.706667,0.652779,0.590417,0.0771167,1172,6541,7713
609,2012-08-31,3,1,8,0,5,1,1,0.764167,0.6894,0.5875,0.168533,1433,5917,7350
610,2012-09-01,3,1,9,0,6,0,2,0.753333,0.702654,0.638333,0.113187,2352,3788,6140
611,2012-09-02,3,1,9,0,0,0,2,0.696667,0.649,0.815,0.0640708,2613,3197,5810
612,2012-09-03,3,1,9,1,1,0,1,0.7075,0.661629,0.790833,0.151121,1965,4069,6034
613,2012-09-04,3,1,9,0,2,1,1,0.725833,0.686888,0.755,0.236321,867,5997,6864
614,2012-09-05,3,1,9,0,3,1,1,0.736667,0.708983,0.74125,0.187808,832,6280,7112
615,2012-09-06,3,1,9,0,4,1,2,0.696667,0.655329,0.810417,0.142421,611,5592,6203
616,2012-09-07,3,1,9,0,5,1,1,0.703333,0.657204,0.73625,0.171646,1045,6459,7504
617,2012-09-08,3,1,9,0,6,0,2,0.659167,0.611121,0.799167,0.281104,1557,4419,5976
618,2012-09-09,3,1,9,0,0,0,1,0.61,0.578925,0.5475,0.224496,2570,5657,8227
619,2012-09-10,3,1,9,0,1,1,1,0.583333,0.565654,0.50375,0.258713,1118,6407,7525
620,2012-09-11,3,1,9,0,2,1,1,0.5775,0.554292,0.52,0.0920542,1070,6697,7767
621,2012-09-12,3,1,9,0,3,1,1,0.599167,0.570075,0.577083,0.131846,1050,6820,7870
622,2012-09-13,3,1,9,0,4,1,1,0.6125,0.579558,0.637083,0.0827208,1054,6750,7804
623,2012-09-14,3,1,9,0,5,1,1,0.633333,0.594083,0.6725,0.103863,1379,6630,8009
624,2012-09-15,3,1,9,0,6,0,1,0.608333,0.585867,0.501667,0.247521,3160,5554,8714
625,2012-09-16,3,1,9,0,0,0,1,0.58,0.563125,0.57,0.0901833,2166,5167,7333
626,2012-09-17,3,1,9,0,1,1,2,0.580833,0.55305,0.734583,0.151742,1022,5847,6869
627,2012-09-18,3,1,9,0,2,1,2,0.623333,0.565067,0.8725,0.357587,371,3702,4073
628,2012-09-19,3,1,9,0,3,1,1,0.5525,0.540404,0.536667,0.215175,788,6803,7591
629,2012-09-20,3,1,9,0,4,1,1,0.546667,0.532192,0.618333,0.118167,939,6781,7720
630,2012-09-21,3,1,9,0,5,1,1,0.599167,0.571971,0.66875,0.154229,1250,6917,8167
631,2012-09-22,3,1,9,0,6,0,1,0.65,0.610488,0.646667,0.283583,2512,5883,8395
632,2012-09-23,4,1,9,0,0,0,1,0.529167,0.518933,0.467083,0.223258,2454,5453,7907
633,2012-09-24,4,1,9,0,1,1,1,0.514167,0.502513,0.492917,0.142404,1001,6435,7436
634,2012-09-25,4,1,9,0,2,1,1,0.55,0.544179,0.57,0.236321,845,6693,7538
635,2012-09-26,4,1,9,0,3,1,1,0.635,0.596613,0.630833,0.2444,787,6946,7733
636,2012-09-27,4,1,9,0,4,1,2,0.65,0.607975,0.690833,0.134342,751,6642,7393
637,2012-09-28,4,1,9,0,5,1,2,0.619167,0.585863,0.69,0.164179,1045,6370,7415
638,2012-09-29,4,1,9,0,6,0,1,0.5425,0.530296,0.542917,0.227604,2589,5966,8555
639,2012-09-30,4,1,9,0,0,0,1,0.526667,0.517663,0.583333,0.134958,2015,4874,6889
640,2012-10-01,4,1,10,0,1,1,2,0.520833,0.512,0.649167,0.0908042,763,6015,6778
641,2012-10-02,4,1,10,0,2,1,3,0.590833,0.542333,0.871667,0.104475,315,4324,4639
642,2012-10-03,4,1,10,0,3,1,2,0.6575,0.599133,0.79375,0.0665458,728,6844,7572
643,2012-10-04,4,1,10,0,4,1,2,0.6575,0.607975,0.722917,0.117546,891,6437,7328
644,2012-10-05,4,1,10,0,5,1,1,0.615,0.580187,0.6275,0.10635,1516,6640,8156
645,2012-10-06,4,1,10,0,6,0,1,0.554167,0.538521,0.664167,0.268025,3031,4934,7965
646,2012-10-07,4,1,10,0,0,0,2,0.415833,0.419813,0.708333,0.141162,781,2729,3510
647,2012-10-08,4,1,10,1,1,0,2,0.383333,0.387608,0.709583,0.189679,874,4604,5478
648,2012-10-09,4,1,10,0,2,1,2,0.446667,0.438112,0.761667,0.1903,601,5791,6392
649,2012-10-10,4,1,10,0,3,1,1,0.514167,0.503142,0.630833,0.187821,780,6911,7691
650,2012-10-11,4,1,10,0,4,1,1,0.435,0.431167,0.463333,0.181596,834,6736,7570
651,2012-10-12,4,1,10,0,5,1,1,0.4375,0.433071,0.539167,0.235092,1060,6222,7282
652,2012-10-13,4,1,10,0,6,0,1,0.393333,0.391396,0.494583,0.146142,2252,4857,7109
653,2012-10-14,4,1,10,0,0,0,1,0.521667,0.508204,0.640417,0.278612,2080,4559,6639
654,2012-10-15,4,1,10,0,1,1,2,0.561667,0.53915,0.7075,0.296037,760,5115,5875
655,2012-10-16,4,1,10,0,2,1,1,0.468333,0.460846,0.558333,0.182221,922,6612,7534
656,2012-10-17,4,1,10,0,3,1,1,0.455833,0.450108,0.692917,0.101371,979,6482,7461
657,2012-10-18,4,1,10,0,4,1,2,0.5225,0.512625,0.728333,0.236937,1008,6501,7509
658,2012-10-19,4,1,10,0,5,1,2,0.563333,0.537896,0.815,0.134954,753,4671,5424
659,2012-10-20,4,1,10,0,6,0,1,0.484167,0.472842,0.572917,0.117537,2806,5284,8090
660,2012-10-21,4,1,10,0,0,0,1,0.464167,0.456429,0.51,0.166054,2132,4692,6824
661,2012-10-22,4,1,10,0,1,1,1,0.4875,0.482942,0.568333,0.0814833,830,6228,7058
662,2012-10-23,4,1,10,0,2,1,1,0.544167,0.530304,0.641667,0.0945458,841,6625,7466
663,2012-10-24,4,1,10,0,3,1,1,0.5875,0.558721,0.63625,0.0727792,795,6898,7693
664,2012-10-25,4,1,10,0,4,1,2,0.55,0.529688,0.800417,0.124375,875,6484,7359
665,2012-10-26,4,1,10,0,5,1,2,0.545833,0.52275,0.807083,0.132467,1182,6262,7444
666,2012-10-27,4,1,10,0,6,0,2,0.53,0.515133,0.72,0.235692,2643,5209,7852
667,2012-10-28,4,1,10,0,0,0,2,0.4775,0.467771,0.694583,0.398008,998,3461,4459
668,2012-10-29,4,1,10,0,1,1,3,0.44,0.4394,0.88,0.3582,2,20,22
669,2012-10-30,4,1,10,0,2,1,2,0.318182,0.309909,0.825455,0.213009,87,1009,1096
670,2012-10-31,4,1,10,0,3,1,2,0.3575,0.3611,0.666667,0.166667,419,5147,5566
671,2012-11-01,4,1,11,0,4,1,2,0.365833,0.369942,0.581667,0.157346,466,5520,5986
672,2012-11-02,4,1,11,0,5,1,1,0.355,0.356042,0.522083,0.266175,618,5229,5847
673,2012-11-03,4,1,11,0,6,0,2,0.343333,0.323846,0.49125,0.270529,1029,4109,5138
674,2012-11-04,4,1,11,0,0,0,1,0.325833,0.329538,0.532917,0.179108,1201,3906,5107
675,2012-11-05,4,1,11,0,1,1,1,0.319167,0.308075,0.494167,0.236325,378,4881,5259
676,2012-11-06,4,1,11,0,2,1,1,0.280833,0.281567,0.567083,0.173513,466,5220,5686
677,2012-11-07,4,1,11,0,3,1,2,0.295833,0.274621,0.5475,0.304108,326,4709,5035
678,2012-11-08,4,1,11,0,4,1,1,0.352174,0.341891,0.333478,0.347835,340,4975,5315
679,2012-11-09,4,1,11,0,5,1,1,0.361667,0.355413,0.540833,0.214558,709,5283,5992
680,2012-11-10,4,1,11,0,6,0,1,0.389167,0.393937,0.645417,0.0578458,2090,4446,6536
681,2012-11-11,4,1,11,0,0,0,1,0.420833,0.421713,0.659167,0.1275,2290,4562,6852
682,2012-11-12,4,1,11,1,1,0,1,0.485,0.475383,0.741667,0.173517,1097,5172,6269
683,2012-11-13,4,1,11,0,2,1,2,0.343333,0.323225,0.662917,0.342046,327,3767,4094
684,2012-11-14,4,1,11,0,3,1,1,0.289167,0.281563,0.552083,0.199625,373,5122,5495
685,2012-11-15,4,1,11,0,4,1,2,0.321667,0.324492,0.620417,0.152987,320,5125,5445
686,2012-11-16,4,1,11,0,5,1,1,0.345,0.347204,0.524583,0.171025,484,5214,5698
687,2012-11-17,4,1,11,0,6,0,1,0.325,0.326383,0.545417,0.179729,1313,4316,5629
688,2012-11-18,4,1,11,0,0,0,1,0.3425,0.337746,0.692917,0.227612,922,3747,4669
689,2012-11-19,4,1,11,0,1,1,2,0.380833,0.375621,0.623333,0.235067,449,5050,5499
690,2012-11-20,4,1,11,0,2,1,2,0.374167,0.380667,0.685,0.082725,534,5100,5634
691,2012-11-21,4,1,11,0,3,1,1,0.353333,0.364892,0.61375,0.103246,615,4531,5146
692,2012-11-22,4,1,11,1,4,0,1,0.34,0.350371,0.580417,0.0528708,955,1470,2425
693,2012-11-23,4,1,11,0,5,1,1,0.368333,0.378779,0.56875,0.148021,1603,2307,3910
694,2012-11-24,4,1,11,0,6,0,1,0.278333,0.248742,0.404583,0.376871,532,1745,2277
695,2012-11-25,4,1,11,0,0,0,1,0.245833,0.257583,0.468333,0.1505,309,2115,2424
696,2012-11-26,4,1,11,0,1,1,1,0.313333,0.339004,0.535417,0.04665,337,4750,5087
697,2012-11-27,4,1,11,0,2,1,2,0.291667,0.281558,0.786667,0.237562,123,3836,3959
698,2012-11-28,4,1,11,0,3,1,1,0.296667,0.289762,0.50625,0.210821,198,5062,5260
699,2012-11-29,4,1,11,0,4,1,1,0.28087,0.298422,0.555652,0.115522,243,5080,5323
700,2012-11-30,4,1,11,0,5,1,1,0.298333,0.323867,0.649583,0.0584708,362,5306,5668
701,2012-12-01,4,1,12,0,6,0,2,0.298333,0.316904,0.806667,0.0597042,951,4240,5191
702,2012-12-02,4,1,12,0,0,0,2,0.3475,0.359208,0.823333,0.124379,892,3757,4649
703,2012-12-03,4,1,12,0,1,1,1,0.4525,0.455796,0.7675,0.0827208,555,5679,6234
704,2012-12-04,4,1,12,0,2,1,1,0.475833,0.469054,0.73375,0.174129,551,6055,6606
705,2012-12-05,4,1,12,0,3,1,1,0.438333,0.428012,0.485,0.324021,331,5398,5729
706,2012-12-06,4,1,12,0,4,1,1,0.255833,0.258204,0.50875,0.174754,340,5035,5375
707,2012-12-07,4,1,12,0,5,1,2,0.320833,0.321958,0.764167,0.1306,349,4659,5008
708,2012-12-08,4,1,12,0,6,0,2,0.381667,0.389508,0.91125,0.101379,1153,4429,5582
709,2012-12-09,4,1,12,0,0,0,2,0.384167,0.390146,0.905417,0.157975,441,2787,3228
710,2012-12-10,4,1,12,0,1,1,2,0.435833,0.435575,0.925,0.190308,329,4841,5170
711,2012-12-11,4,1,12,0,2,1,2,0.353333,0.338363,0.596667,0.296037,282,5219,5501
712,2012-12-12,4,1,12,0,3,1,2,0.2975,0.297338,0.538333,0.162937,310,5009,5319
713,2012-12-13,4,1,12,0,4,1,1,0.295833,0.294188,0.485833,0.174129,425,5107,5532
714,2012-12-14,4,1,12,0,5,1,1,0.281667,0.294192,0.642917,0.131229,429,5182,5611
715,2012-12-15,4,1,12,0,6,0,1,0.324167,0.338383,0.650417,0.10635,767,4280,5047
716,2012-12-16,4,1,12,0,0,0,2,0.3625,0.369938,0.83875,0.100742,538,3248,3786
717,2012-12-17,4,1,12,0,1,1,2,0.393333,0.4015,0.907083,0.0982583,212,4373,4585
718,2012-12-18,4,1,12,0,2,1,1,0.410833,0.409708,0.66625,0.221404,433,5124,5557
719,2012-12-19,4,1,12,0,3,1,1,0.3325,0.342162,0.625417,0.184092,333,4934,5267
720,2012-12-20,4,1,12,0,4,1,2,0.33,0.335217,0.667917,0.132463,314,3814,4128
721,2012-12-21,1,1,12,0,5,1,2,0.326667,0.301767,0.556667,0.374383,221,3402,3623
722,2012-12-22,1,1,12,0,6,0,1,0.265833,0.236113,0.44125,0.407346,205,1544,1749
723,2012-12-23,1,1,12,0,0,0,1,0.245833,0.259471,0.515417,0.133083,408,1379,1787
724,2012-12-24,1,1,12,0,1,1,2,0.231304,0.2589,0.791304,0.0772304,174,746,920
725,2012-12-25,1,1,12,1,2,0,2,0.291304,0.294465,0.734783,0.168726,440,573,1013
726,2012-12-26,1,1,12,0,3,1,3,0.243333,0.220333,0.823333,0.316546,9,432,441
727,2012-12-27,1,1,12,0,4,1,2,0.254167,0.226642,0.652917,0.350133,247,1867,2114
728,2012-12-28,1,1,12,0,5,1,2,0.253333,0.255046,0.59,0.155471,644,2451,3095
729,2012-12-29,1,1,12,0,6,0,2,0.253333,0.2424,0.752917,0.124383,159,1182,1341
730,2012-12-30,1,1,12,0,0,0,1,0.255833,0.2317,0.483333,0.350754,364,1432,1796
731,2012-12-31,1,1,12,0,1,1,2,0.215833,0.223487,0.5775,0.154846,439,2290,2729

